Multi-Fidelity Bayesian Optimisation of Wind Farm Wake Steering using Wake Models and Large Eddy Simulations

Improving the power output from wind farms is vital in transitioning to renewable electricity generation. However, in wind farms, wind turbines often operate in the wake of other turbines, leading to a reduction in the wind speed and the resulting power output whilst also increasing fatigue. By using wake steering strategies to control the wake behind each turbine, the total wind farm power output can be increased. To find optimal yaw configurations, typically analytical wake models have been utilised to model the interactions between the wind turbines through the flow field. In this work we show that, for full wind farms, higher-fidelity computational fluid dynamics simulations, in the form of large eddy simulations, are able to find more optimal yaw configurations than analytical wake models. This is because they capture and exploit more of the physics involved in the interactions between the multiple turbine wakes and the atmospheric boundary layer. As large eddy simulations are much more expensive to run than analytical wake models, a multi-fidelity Bayesian optimisation framework is introduced. This implements a multi-fidelity surrogate model, that is able to capture the non-linear relationship between the analytical wake models and the large eddy simulations, and a multi-fidelity acquisition function to determine the configuration and fidelity of each optimisation iteration. This allows for fewer configurations to be evaluated with the more expensive large eddy simulations than a single-fidelity optimisation, whilst producing comparable optimisation results. The same total wind farm power improvements can then be found for a reduced computational cost.

==> Figures/Results/10d/LF/config_save.yaml <==
farm:
  turbines: 10
  fix_last: false
  turbine_diameter: 126
  turbine_hub_height: 90
  turbine_spacing: 7
  edge_spacing: 3
  wind_speed: 8.0
  max_angle: 40
  fidelity: setups/FLORIS/gch.yaml
optimiser:
  n_initial_per_dim: 10
  max_iterations: 500
  convergence_criteria: 1.0
  beta: 4


==> Figures/Results/10d/LF/result.txt <==
OPTIMISATION RESULT
===================
Evaluation: 130
Angles: tensor([26.4558, 24.6888, 22.9683, 20.8017, 18.5750, 15.7087, 13.4183, 12.4104,
         6.8758,  0.1433], device='cuda:0', dtype=torch.float64)
Power: 11.8638MW
Improvement: 22.1%

Ran 142 HF iterations


==> Figures/Results/10d/MF/config_save.yaml <==
farm:
  turbines: 10
  fix_last: false
  turbine_diameter: 126
  turbine_hub_height: 90
  turbine_spacing: 7
  edge_spacing: 3
  wind_speed: 8.0
  max_angle: 40
  fidelity1: setups/FLORIS/gch.yaml
  fidelity2: setups/LES/ADM/
optimiser:
  n_initial_per_dim: 10
  max_iterations: 250
  convergence_criteria: 2.0
  beta: 0.5
  cost_ratio: 8


==> Figures/Results/10d/MF/result.txt <==
OPTIMISATION RESULT
===================
Evaluation: 93
Angles: tensor([-35.7753, -29.0382, -22.7245, -25.4343, -22.2406, -17.9406, -18.0533,
        -12.2176, -11.8548,   1.0947], dtype=torch.float64)
Power: 16.4599MW
Improvement: 33.8%

Ran 86 LF iterations and 14 HF iterations

==> Figures/Results/1d/HF/beta1.txt <==
OPTIMISATION RESULT
===================
Evaluation: 7
Angles: tensor([-17.6897], dtype=torch.float64)
Power: 3.6530MW
Improvement: 0.9%

Ran 8 HF iterations

==> Figures/Results/1d/HF/beta16.txt <==
OPTIMISATION RESULT
===================
Evaluation: 19
Angles: tensor([-18.7213], dtype=torch.float64)
Power: 3.6171MW
Improvement: 1.3%

Ran 20 HF iterations

==> Figures/Results/1d/HF/beta4.txt <==
OPTIMISATION RESULT
===================
Evaluation: 9
Angles: tensor([19.1302], dtype=torch.float64)
Power: 3.6726MW
Improvement: 1.5%

Ran 11 HF iterations

==> Figures/Results/1d/LF/beta1.txt <==
OPTIMISATION RESULT
===================
Evaluation: 6
Angles: tensor([-18.6607], dtype=torch.float64)
Power: 2.5410MW
Improvement: 1.5%

Ran 7 HF iterations

==> Figures/Results/1d/LF/beta16.txt <==
OPTIMISATION RESULT
===================
Evaluation: 15
Angles: tensor([18.4315], dtype=torch.float64)
Power: 2.5537MW
Improvement: 2.0%

Ran 17 HF iterations

==> Figures/Results/1d/LF/beta4.txt <==
OPTIMISATION RESULT
===================
Evaluation: 9
Angles: tensor([18.3770], dtype=torch.float64)
Power: 2.5537MW
Improvement: 2.0%

Ran 10 HF iterations

==> Figures/Results/1d/MF/FLORIS-FLORIS.txt <==
OPTIMISATION RESULT
===================
Evaluation: 12
Angles: tensor([19.0939], dtype=torch.float64)
Power: 2.5535MW
Improvement: 2.0%

Ran 95 LF iterations and 5 HF iterations

==> Figures/Results/1d/MF/FLORIS-JENSEN.txt <==
OPTIMISATION RESULT
===================
Evaluation: 22
Angles: tensor([12.9259], dtype=torch.float64)
Power: 2.5406MW
Improvement: 1.5%

Ran 18 LF iterations and 5 HF iterations

==> Figures/Results/1d/MF/FLORIS-LES.txt <==
OPTIMISATION RESULT
===================
Evaluation: 11
Angles: tensor([-17.6758], dtype=torch.float64)
Power: 3.7209MW
Improvement: 1.5%

Ran 93 LF iterations and 7 HF iterations
